Fine-Grained Analysis of Propaganda in News Articles

Propaganda aims at influencing people's mindset with the purpose of advancing a specific agenda. Previous work has addressed propaganda detection at the document level, typically labelling all articles from a propagandistic news outlet as propaganda. Such noisy gold labels inevitably affect the quality of any learning system trained on them. A further issue with most existing systems is the lack of explainability. To overcome these limitations, we propose a novel task: performing fine-grained analysis of texts by detecting all fragments that contain propaganda techniques as well as their type. In particular, we create a corpus of news articles manually annotated at the fragment level with eighteen propaganda techniques and we propose a suitable evaluation measure. We further design a novel multi-granularity neural network, and we show that it outperforms several strong BERT-based baselines.

==> reviews.txt <==
Dear Preslav Nakov: 

We are sorry to inform you that the following submission was not selected by the program committee to appear at ACL 2019: 
Fine-Grained Analysis of Propaganda in the News 

Our apololgies if you are receiving this twice, or if not for the delay in receipt - apparently there was a technical problem with the mail server and about 1/3 of notifications were not sent. 

Especially in light of the record number of submissions, the selection process was very competitive. Due to time and space limitations, we could only choose a small number of the submitted papers to appear in the program. 

Our selection process was not based solely on the reviewers assessment and scores, but also on discussions among reviewers, careful assessment by Area Chairs and Senior Area Chairs, and our goal to assemble a varied, interesting and high quality program. 

While it can be very disappointing to receive a notification of rejection of a paper on which we have worked hard, please keep in mind that a rejection does not necessarily mean that your paper is not good enough. In many cases rejected papers are not quite ready for publication in an archival venue, but the next version may be, leading to significantly more impact on the field. We hope that the reivewers' comments will be useful to you in this regard. 

Our program committee and chairs worked hard to collect substantive feedback for each paper, and we hope that your paper finds success at another venue given the recommended changes. Reviewer comments are enclosed together with meta-reviews that summarise our final assessment of the paper. 

Best Regards, 
Anna Korhonen and David Traum 
Program Chairs, ACL 2019 ACL 2019 

============================================================================ 
ACL 2019 Reviews for Submission #2768
============================================================================ 

Title: Fine-Grained Analysis of Propaganda in the News
Authors: Giovanni Da San Martino, Alberto Barrón-Cedeño, Rostislav Petrov and Preslav Nakov

============================================================================
                            META-REVIEW
============================================================================ 

Comments: This paper presents a carefully annotated dataset for studying propaganda detection and analysis from a fine-grained perspective.  The paper also presents a simple system establishing baseline scores, but this is insufficiently explored.  Therefore, this is a "resource" paper -- and the resource itself was judged as valid and valuable by the three reviewers.  The fine-grained annotation schema is well presented and justified, along with a useful annotation chart.  The authors are committed to releasing the corpus.
============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper targets on fine-grained (including token or phrase level fragments) propaganda detection and created an annotated corpus of 350K tokens. The corpus will be made public at the time of publication for future research. Also, it proposed evaluation measures for automatic detection methods.

Strengths:
The annotation process is carefully designed to conduct two-stage annotations; first two annotators independently annotate documents and then a consolidator helps to merge annotations. Thanks to this design, agreement rates largely improved to reach a satisfactory level (0.74 and 0.76 gamma inter-annotator agreement).
The evaluation measures extended these of NER, which are simple and easy to compute. It is nice that they preserve a room to add flexibility to balance between matchings of spans and labels. 
It is also nice to have a baseline developed on top of BERT as a reference for future users.

Weakness:
Because the evaluation measures are critical to the development of automatic detection methods, it would have been appreciated if the paper provided a bit more detailed analysis of their characteristics using a simulation. It would be valuable to show relations between the accuracy in span detection, labelling, and the overall F1.  
Also, showing performances of human annotations (before consolidation) as well as the performance of BERT when disregarding the overlapping spans as in its training are useful for people who are interested in using this corpus.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The paper tackles an important problem of fine-grained propaganda detection and created a valuable corpus with annotation. Carefully designed annotation process led to the high agreement rates. For details, please refer to the “Strengths” in the comments above.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I do not find any strong reason to reject the paper, but there are some weakness. For details, please refer to the “Weakness” in the comments above.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 3.5

Questions and Suggestions for the Author(s)
---------------------------------------------------------------------------
In Table 4, are labels of “a1, c1” and “a2, c1” misplaced? Although a1 was reported to have the higher agreement with the gold annotations (i.e., 70%), Table 4 shows he/she had the lower gamma score than a2.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper presents a very detailed analysis of propaganda expressions in News articles. The paper shows an understanding of propaganda in multiple disciplines -- journalistic,  psychology, and linguistics. The annotators are professionals who are familiar with the problem domain. Figure 1 in the paper shows a very nice summary of the work. 

The main contribution of the work would be the interesting domain which is highly relevant to manipulation and performing manipulations via newspapers, tweets or dialogue systems. It is definitely a domain worthy of research efforts. This work is a good start. 

However, the paper seems unfinished. The dataset is rather small. The quality measures seem too naive and I doubt their effectiveness.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Interesting research domain.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Lack of experiment support. Hard to tell the quality of output of the proposed work. The proposed method seems very straightforward except the domain is unique.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5

Questions and Suggestions for the Author(s)
---------------------------------------------------------------------------
- Figure 2 is too small to read
- Most propaganda happens in non-English-speaking countries. How would you handle the cases in non-English environments and cross-lingual settings? Would the proposed work still be valid?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper presents a fine-grained version of propaganda detection, within articles. It includes a very nice contrast to the typical document level (or even source level) approaches. The definitions of propaganda are useful and clear. The data creation seems well thought-out and useful. Likewise, the proposed solution is clear. Given these foundational pieces, the experiments are easy to understand.

To me, it seemed that the primary contribution here is the fine-grained formulation of the problem and the collection of corresponding data. Which leads me to the weakness, much of the paper is devoted to the details of the data creation, all of which is well thought out but not really innovative, nor is the BERT model. The definitions are described and examples are given, but there are many other prior sets of propaganda definitions, it seems that you go to a lot of trouble for not much value. Likewise the flow chart and other descriptions of the data creation process and clear and very complete, but other than convincing me that you did a very clean job of creating the data, I am not sure what this adds to the community. There is new data but no really innovative approach to the problem, once it is set up properly (as you did!) I think this would have been a great short paper.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
Adds a nice formulation and test data for fine-grained propaganda detection, and a good baseline. You did a great job of convincing me that your data was gathered in a well thought out way and that I have no need of fear that the data is somehow corrupted.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
While the data and problem formulation is interesting, the solution (BERT) is not all that innovative and not well explored.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 3

Questions and Suggestions for the Author(s)
---------------------------------------------------------------------------
I mentioned that this could be a nice short paper, LREC is also a good option.

You might instead build a more interesting solution to the problem, some interesting extension that really focuses on this problem.
It also seems like you have a lot of great detailed data here. What if you ran the BERT on the data from each annotator? or before and after the combining process? Could you say something interesting about the efficacy of your annotation process?

Also, could you say more about what this fine-grained approach could do for us? If it was used as a feature for a document classifier, would it be better than just a regular document classifier?
---------------------------------------------------------------------------


